Removing Time-Scale Separation in Feedback-Based Optimization via Estimators

Feedback-based optimization (FBO) provides a simple control framework for regulating a stable dynamical system to the solution of a constrained optimization problem in the presence of exogenous disturbances, and does so without full knowledge of the plant dynamics. However, closed-loop stability requires the controller to operate on a sufficiently slower timescale than the plant, significantly constraining achievable closed-loop performance. Motivated by this trade-off, we propose an estimator-based modification of FBO which leverages dynamic plant model information to eliminate the time-scale separation requirement of traditional FBO. Under this design, the convergence rate of the closed-loop system is limited only by the dominant eigenvalue of the open-loop system. We extend the approach to the case of design based on only an approximate plant model when the original system is singularly perturbed. The results are illustrated via an application to fast power system frequency control using inverter-based resources.

==> bib-README.TXT <==
== Instructions on how to add bibitems to New.bib
Document by Francesco Bullo on April 28, 2007.
Modifications by John W. Simpson-Porco on April 13, 2016.

== Please create bibitems according to the following instructions.

0. Do not just cut and paste the bibliographial items from scholar.google.com!

1. Use the correct bibitem type:
	@Articles is for journal articles
	@InProceedings is for conference articles
	@InCollection is for book chapters
	@Book ... well, self-explanatory

   Pay attention: incollection/inproceedings are very different from articles.


2. Include: 
	
	for each journal article:
	author, title, journal, year, volume, number, pages, doi
	(no point in adding the month, since information is included in volume.number)

	for each conference articles:
	author, title, booktitle, year, month, address, pages, doi

	for each book chapter:
	author, title, booktitle, year, publisher, editor, pages, doi

	for each book:
	author, title, publisher, year, ISBN, doi (if you want, address of publisher, see alias.bib)


3. Journal names and book titles are CAPITALIZED.

4. Regarding the label to use in the item, please use "JEM" for Jerold E. Marsden.
   First and middle names are punctuated, e.g., "F. F. Bullo" not "F F Bullo" or "FF Bullo"

5. Before creating an item, check Main.bib, New.bib, JWSP.bib --- it might be there already.

   Also, Before creating items for your own work, check JWSP.bib or Main.bib. If
   the bibitem is missing, please create it and email it to me.

6. Use abbreviations from alias.bib as much as possible.

7. When in doubt about some formatting, please check how I did it earlier
   in Main.bib or FB.bib.

8. When you're done, e-mail me the entry or entries, and I will add it to Main.bib.

9. If you see a change to be made on an item in Main.bib, then please just email me.

